Systematic uncertainties on DESI Tully-Fisher distances constrained with Integral Field Spectroscopy

The Tully--Fisher (TF) relation is an empirical tool for estimating distances to spiral galaxies. The Dark Energy Spectroscopic Instrument (DESI) Peculiar Velocity (PV) Survey uses \texttt{`tractor'} photometric position angles to place fibers along the galaxy's semi-major axis and infer maximum rotational velocities for $\approx$ 53,000 spirals. Systematic errors arise if the photometric PA differs from the kinematic PA from velocity fields. We quantify systematic uncertainties in DESI-TF distance estimates from photometric PAs and assess the impact of photometric--kinematic PA misalignments. We analyze 215 nearby galaxies from the PISCO and AMUSING surveys, estimating maximum rotational velocities at $0.4\,R_{26}$ for consistency with DESI-PV. Kinematic parameters are derived using \texttt{`PaFit'} from \texttt{`Cappellari Software'}. Global photometric parameters rely on Siena Galaxy Atlas SGA-2020 \texttt{`tractor'} data, with \texttt{`HostPhot'} as an alternative approach. Approximately $28\%$ of our sample exhibit photometric--kinematic PA misalignments $>10^\circ$. The median bias in distance is $\approx +1.98\,\mathrm{Mpc}$ with a skewed residual distribution of outliers. The overall distance standard deviation is $19.35\,\mathrm{Mpc}$, with misaligned galaxies showing twice the dispersion of aligned ones. The Mean Percentage Error is $2.8\% \pm 1.96$ (SE). High galaxy-to-galaxy scatter appears in DESI-TF distances, particularly for misaligned systems. Because DESI-TF targets lack kinematic PA measurements, we recommend a global fractional uncertainty of $\approx 3.5\%$. When kinematic information is available, aligned galaxies with offsets $<10^\circ$ are consistent with $\approx 1\%$ uncertainty, while strongly misaligned or incomplete systems warrant an upper threshold of $\approx 10\%$.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

